Arabic Word-level Readability Visualization for Assisted Text Simplification

This demo paper presents a Google Docs add-on for automatic Arabic word-level readability visualization. The add-on includes a lemmatization component that is connected to a five-level readability lexicon and Arabic WordNet-based substitution suggestions. The add-on can be used for assessing the reading difficulty of a text and identifying difficult words as part of the task of manual text simplification. We make our add-on and its code publicly available.

==> notes.txt <==
Sections:
    1) Abstract
    2) Intro
    3) Related Work
    4) Implementation Details
        * Google Add-on
        * Python API
    5) Examples
    6) Conclusion
